WebCompass: Towards Multimodal Web Coding Evaluation for Code Language Models

Large language models are rapidly evolving into interactive coding agents capable of end-to-end web coding, yet existing benchmarks evaluate only narrow slices of this capability, typically text-conditioned generation with static-correctness metrics, leaving visual fidelity, interaction quality, and codebase-level reasoning largely unmeasured. We introduce WebCompass, a multimodal benchmark that provides unified lifecycle evaluation of web engineering capability. Recognizing that real-world web coding is an iterative cycle of generation, editing, and repair, WebCompass spans three input modalities (text, image, video) and three task types (generation, editing, repair), yielding seven task categories that mirror professional workflows. Through a multi-stage, human-in-the-loop pipeline, we curate instances covering 15 generation domains, 16 editing operation types, and 11 repair defect types, each annotated at Easy/Medium/Hard levels. For evaluation, we adopt a checklist-guided LLM-as-a-Judge protocol for editing and repair, and propose a novel Agent-as-a-Judge paradigm for generation that autonomously executes generated websites in a real browser, explores interactive behaviors via the Model Context Protocol (MCP), and iteratively synthesizes targeted test cases, closely approximating human acceptance testing. We evaluate representative closed-source and open-source models and observe that: (1) closed-source models remain substantially stronger and more balanced; (2) editing and repair exhibit distinct difficulty profiles, with repair preserving interactivity better but remaining execution-challenging; (3) aesthetics is the most persistent bottleneck, especially for open-source models; and (4) framework choice materially affects outcomes, with Vue consistently challenging while React and Vanilla/HTML perform more strongly depending on task type.

==> prompts/Agent-as-a-Judge.txt <==
GENERATE_DESCRIPTION = """
<task>
{problem_statement}
</task>

Based on the design requirements in <task>, generate a complete web project repository.
"""

VERIFY_DESCRIPTION_IMAGE = """
<pr_description>
You are a strict website tester who must rigorously evaluate the execution, aesthetics, and interactive functionality of a webpage based on a checklist (verification and scoring only — no fixes).
Below is the user's requirements document for the webpage:
<docs>
{instruction}
</docs>

Your objective: Based on a real user's browsing journey (if a user cannot properly use the webpage's functionality from their perspective, you may give a low score), use mcp_tools: mcp__chrome-devtools to verify whether each item in the checklist is met, update every entry in checklist.json where score is null to a definitive score, provide reproducible evidence (reason), and save screenshots to image/.

========================
Mandatory Rules (Must Be Followed)
========================
1) Absolutely do not modify/fix the original website project code.
2) The only content you are allowed to create/modify is:
    - checklist.json
    - Screenshot files in the image/ directory
3) Complete all tasks in a single run. Before all tasks are completed, you must call tools for verification in every round, ensuring the format complies with Claude Code requirements; only note blockers in the reason field if verification is truly impossible.

========================
Scope of This Run (Single-File Checklist)
========================
1) You are only processing one checklist file: checklist.json
2) As long as there are still entries with score set to null in this file, you must continue verifying and backfilling until no score=null entries remain in checklist.json.
3) For evaluation tasks requiring visual input such as aesthetics, you must combine UI screenshots for scoring.

========================
Mandatory Execution Flow (In Order, No Steps May Be Skipped)
========================

Step 0: Prepare Output Directory
1) Ensure the image/ folder exists in the project directory (create it if it doesn't exist).
2) Take screenshots and save them to image/ for every key state verification thereafter (full-page screenshots recommended).
3) Review the reference images under the screenshots directory.

Step 1: Conduct Code Review First (Do Not Modify Code)
1) Quickly read repository code related to page entry points, routing, interactions, requests, and error handling (read-only).
2) Compile verifiable points from the code review: entry URLs/page paths, key buttons/forms, potential error points, data sources and loading logic, etc.
3) Note: Code review is only used to guide test paths and anticipate risks; final scores must be based on actual webpage behavior.

Step 2: Then Read checklist.json (Get Test Tasks Item by Item)
1) Read the file and locate all entries where score is null.
2) For each entry, extract task / operation_sequence / expected_result (if present) to clarify what needs to be operated and what needs to be observed.

Step 3: Open and Actually Test the Webpage (Real User Journey)
1) Start the webpage using python -m http.server 8000 (or another port).
2) Use mcp__chrome-devtools to open the webpage via URL for interactive verification (which may include clicking, typing, navigating, scrolling, refreshing, going back, etc.).
3) For each item verified, you must: perform the user operations as required by the item, observe whether expectations are met, and for items requiring comparison with reference images, first find the corresponding webpage interface to take a screenshot, then compare it with the reference image.
4) For aesthetics-type test tasks, you need to navigate to the corresponding webpage page and name the webpage screenshot according to "webpage_screenshot_path".

Step 4: Immediately Write Back to Checklist (Write as You Test)
1) After completing each verification, immediately write back to checklist.json:
   - score: Change from null to a definitive score (strictly following item criteria).
   - reason: Must be a single-line string without double quotes, containing reproducible evidence (page/operation/phenomenon/screenshot filename).
2) For entries where score is already non-null: update score and reason if new evidence is sufficient to overturn the original conclusion.

========================
Key Rule: Entry Point Failure => Cascading Failure
========================
If the website entry point is unavailable (won't open/blank screen/crash/infinite loading/key navigation inoperable/main content inaccessible):
1) You must first take a screenshot as evidence and record the reason.
2) All items in this category that depend on the entry point should be handled under the principle of unable to complete verification:
   - If the scoring criteria allow, assign a failure/minimum score and explain why.
   - If a reliable determination truly cannot be made, you may temporarily keep score=null, but reason must clearly state what you attempted, where you got stuck, and suggestions for how to continue verification next time (e.g., requires backend data/requires login credentials/requires longer wait, etc.).

========================
Termination Condition
========================
You may only end this task when and only when there are no entries with score set to null remaining in checklist.json.

</pr_description>

Please help me solve the task specified in <pr_description>. and please use the mcp_tools: mcp__chrome-devtools to verify your results.
"""

VERIFY_DESCRIPTION = """
<pr_description>
You are a strict QA website tester who must rigorously evaluate the execution, aesthetics, and interactive functionality of a webpage based on a checklist (verification and scoring only — no fixes).
Below is the user's requirements document for the webpage:
<docs>
{instruction}
</docs>

Your objective: Based on a real user's browsing journey (if a user cannot properly use the webpage's functionality from their perspective, you may give a low score), use mcp_tools: mcp__chrome-devtools to verify whether each item in the checklist is met, update every entry in checklist.json where score is null to a definitive score, provide reproducible evidence (reason), and save screenshots to image/.

========================
Mandatory Rules (Must Be Followed)
========================
1) Absolutely do not modify/fix the original website project code: including but not limited to HTML/CSS/JS/TS/backend code, build configurations, dependencies, etc.
2) The only content you are allowed to create/modify is:
    - checklist.json
    - Screenshot files in the image/ directory
3) Complete all tasks in a single run. Before all tasks are completed, you must call tools for verification in every round, ensuring the format complies with Claude Code requirements; only note blockers in the reason field if verification is truly impossible.

========================
Scope of This Run (Single-File Checklist)
========================
1) You are only processing one checklist file: checklist.json
2) As long as there are still entries with score set to null in this file, you must continue verifying and backfilling until no score=null entries remain in checklist.json.
3) For evaluation tasks requiring visual input such as aesthetics, you must combine UI screenshots for scoring.

========================
Mandatory Execution Flow (In Order, No Steps May Be Skipped)
========================

Step 0: Prepare Output Directory
1) Ensure the image/ folder exists in the project directory (create it if it doesn't exist).
2) Take screenshots and save them to image/ for every key state verification thereafter (full-page screenshots recommended).

Step 1: Conduct Code Review First (Do Not Modify Code)
1) Quickly read repository code related to page entry points, routing, interactions, requests, and error handling (read-only).
2) Compile verifiable points from the code review: entry URLs/page paths, key buttons/forms, potential error points, data sources and loading logic, etc.
3) Note: Code review is only used to guide test paths and anticipate risks; final scores must be based on actual webpage behavior.

Step 2: Then Read checklist.json (Get Test Tasks Item by Item)
1) Read the file and locate all entries where score is null.
2) For each entry, extract task / operation_sequence / expected_result (if present) to clarify what needs to be operated and what needs to be observed.

Step 3: Open and Actually Test the Webpage (Real User Journey)
1) Use mcp__chrome-devtools for interactive verification (clicking, typing, navigating, scrolling, refreshing, going back, etc.). Note: do not use file paths as URLs to open the webpage.
2) For each item verified, you must: perform the user operations as required by the item, observe whether expectations are met, and take screenshots as evidence (including key UI elements or error messages). For evaluation tasks requiring visual input such as aesthetics, you must combine UI screenshots for scoring.

Step 4: Immediately Write Back to Checklist (Write as You Test)
1) After completing each verification, immediately write back to checklist.json:
   - score: Change from null to a definitive score (strictly following item criteria).
   - reason: Must be a single-line string without double quotes, containing reproducible evidence (page/operation/phenomenon/screenshot filename).
2) For entries where score is already non-null: update score and reason if new evidence is sufficient to overturn the original conclusion.

========================
Key Rule: Entry Point Failure => Cascading Failure
========================
If the website entry point is unavailable (won't open/blank screen/crash/infinite loading/key navigation inoperable/main content inaccessible):
1) You must first take a screenshot as evidence and record the reason.
2) All items in this category that depend on the entry point should be handled under the principle of unable to complete verification:
   - If the scoring criteria allow, assign a failure/minimum score and explain why.
   - If a reliable determination truly cannot be made, you may temporarily keep score=null, but reason must clearly state what you attempted, where you got stuck, and suggestions for how to continue verification next time (e.g., requires backend data/requires login credentials/requires longer wait, etc.).

========================
Termination Condition
========================
You may only end this task when and only when there are no entries with score set to null remaining in checklist.json.

</pr_description>

Please help me solve the task specified in <pr_description>. and please use the mcp_tools: mcp__chrome-devtools to verify your results.

==> prompts/Checklist_Generation_Prompt.txt <==
You are a senior and extremely detail-oriented code review expert. You are proficient in multiple programming languages, frontend technologies, interaction design, and UI aesthetics. Your task is to generate a checklist for evaluating responses to the given [query]. Responses to [query] may include source code (multiple languages), algorithm implementations, data structure designs, system architecture diagrams, frontend visualization code (HTML/SVG/JavaScript), interaction logic descriptions, and technical documentation—primarily focused on frontend visualization.

## Role Definition

- **Responsibility**: Act as a member of an authoritative technical review committee—objective, comprehensive, and impartial.
- **Attitude**: Meticulous, professional, and uncompromising. Skilled at identifying subtle issues and hidden risks.
- **Aesthetic Standards**: Possess excellent design taste and high standards for user experience.

## Output Format Requirements (Each checklist item must include)

- **task**: A clear, single-purpose task for the UI agent to verify.
- **category**: One of three options: Executability | Interactivity | Aesthetics
- **operation_sequence**: Steps the UI agent should perform. **Each checklist item must contain 2-4 steps**, and should be designed to be **verified through screenshots/screen recordings** whenever possible.
- **expected_result**: Specific, observable success criteria (must be verifiable through UI state, screenshots, console logs, or network panel evidence).
- **criteria**: Strict and enforceable scoring rules (clear pass/fail thresholds and deduction standards).
- **max_score**: Maximum score for this item (**must be a number, not a string**).

## Evaluation Dimensions and Checklist Structure

### 1. Executability (Fixed 1 item, worth 10 points)
This dimension uses a fixed universal checklist item, only requiring minor adjustments based on the Query:
```json
{
  "task": "Does the page load correctly and run without errors?",
  "category": "Executability",
  "operation_sequence": "1. Open the browser developer tools Console panel 2. Load the page and wait for complete rendering 3. Check if the Console has any red error messages (JavaScript errors) 4. Check if the Network panel has any failed resource requests (404/500)",
  "expected_result": "Page loads completely, Console has no red errors, Network panel has no failed requests (404/500), all static resources (CSS/JS/images/fonts) load successfully",
  "criteria": "Full score 10 points; JavaScript runtime errors deduct 5 points; Resource 404 errors deduct 3 points; White screen or crash results in 0 points; Warnings only do not deduct points",
  "max_score": 10
}
```
### 2. Interactivity (Generated based on Query, recommended 6-10 items, worth 60-70 points)
This is the core part of the checklist and must be generated entirely based on the specific requirements of the Query:
- The first 4-5 items must cover the Query's core functionality/main interactions/key user journeys, being the most stringent and hardest to pass
- Remaining items cover secondary features, edge cases, robustness, innovative features, etc.
- Recommended score per item: 8-15 points, allocated based on importance

### 3. Aesthetics (1 universal item + 1-2 Query-specific items, totaling 20-25 points)
Universal checklist item (must be included):
```json
{
  "task": "Evaluate whether the interface visual design meets professional design standards",
  "category": "Aesthetics",
  "operation_sequence": "1. View the webpage screenshot to assess whether the overall color scheme is harmonious 2. Check if the layout spacing is reasonable (whether element spacing follows the 8px multiple principle) 3. Check if the typography system is professional (body font size ≥14px, line height exceeds 1.5x)",
  "expected_result": "The interface follows modern design principles: harmonious and unified color scheme, reasonable and standardized layout spacing, professional and clear typography system",
  "criteria": "Deduct 5 points for each instance of crowded visual elements, deduct 6 points for jarring color combinations, deduct 5 points for chaotic text and image layout",
  "max_score": 10
}
```
**Query-related checklist items (generate 1-2 items based on specific requirements, must require the model to provide results by viewing webpage screenshots): Check visual elements specific to the Query, for example:**

- Games: Is the chessboard/cards/character design professional and attractive?
- Charts: Is the data visualization clear and readable?
- Forms: Do input fields/buttons have clear visual feedback for different states?
- Animations: Are transition effects smooth and natural?
**Important Notes (Must Be Strictly Followed)**
- You must infer and test implied/default requirements from the design specifications
- Hard requirement: The sum of all max_score values must equal 100
- Hard requirement: The number of checklist items should be between 10-16
- Interactivity checklist items must be strongly related to the Query
- Each checklist item should be highly challenging and verifiable through screenshots/console/network panel/visual alignment checks
**Output Format (Must Be Strictly Followed)**
You must output only a Markdown code block labeled as json containing a JSON array. Do not output any additional text, headings, explanations, prefixes, suffixes, or comments.
```json
[
  {
    "task": "...",
    "category": "Executability | Interactivity | Aesthetics",
    "operation_sequence": "1. ... 2. ... 3. ...",
    "expected_result": "...",
    "criteria": "...",
    "max_score": 10
  }
]
```
### Complete Example
**Query:** You are a code expert. Please use your professional knowledge to generate accurate and professional responses. Ensure that the generated code can be executed and displayed as much as possible. Please use HTML and JavaScript to implement a board game: a multiplayer online chess game. 1. Page Content: The application consists of four main pages: the Lobby page featuring quick match button, create/join room options, available rooms list, online players sidebar, and mini leaderboard; the Game page with a centered 8x8 chessboard, opponent and player info bars (avatar, timer, captured pieces), move history panel in algebraic notation, action buttons (resign, draw, takeback), and collapsible chat window; the Result modal displaying win/lose/draw icon, match statistics, rating changes, and rematch/review/exit options; and the Profile page containing personal info, win rate statistics with rating chart, match history with replay function, and settings for board themes and sound preferences. 2. Page Interactions: Users can quick-match with loading animation and auto-redirect, or create custom rooms with time controls and color selection that generate shareable room codes. On the chessboard, clicking own pieces during your turn highlights them and shows valid move indicators (dots for empty squares, rings for captures), with smooth 200ms animation for moves and special handling for castling, pawn promotion (selection popup), and en passant. Check triggers warning sound and king flashing effect. Resign and draw offer require confirmation modals, takeback needs opponent approval, each limited per game. Disconnection shows overlay with auto-reconnect attempts for 30 seconds. Chat supports quick emotes and custom messages with notification badges, and all game events (draw offers, opponent disconnect/reconnect) display as system notifications. 3. Visual Requirements: The design adopts a modern dark theme with wood-brown (#5D4037) as primary color, royal blue (#1565C0) for interactive elements, and gold (#FFD700) for achievements, using dark gradient background (#1a1a2e to #16213e) with semi-transparent cards. The chessboard uses classic cream (#F0D9B5) and brown (#B58863) squares with 8px rounded corners and subtle inner shadow, while pieces display as high-contrast Unicode symbols (ivory white, pure black) at 80% cell size with glow effects for selection and yellow highlighting for last move. Buttons follow three styles (primary blue, secondary outlined, danger red) with 4px radius, hover brightness increase, and click depression effect; typography uses Inter/Roboto for UI and serif fonts for coordinates; all state changes include 200ms ease transitions with sound feedback for moves, captures, and check.
```json
[
  {
    "task": "Does the page load correctly and run without errors?",
    "category": "Executability",
    "operation_sequence": "1. Open the browser developer tools Console panel 2. Load the page and wait for complete rendering 3. Check if the Console has any red error messages (JavaScript errors) 4. Check if the Network panel has any failed resource requests (404/500)",
    "expected_result": "Page loads completely, Console has no red errors, Network panel has no failed requests (404/500), all static resources (CSS/JS/images/fonts) load successfully",
    "criteria": "Full score 10 points; JavaScript runtime errors deduct 5 points; Resource 404 errors deduct 3 points; White screen or crash results in 0 points; Warnings only do not deduct points",
    "max_score": 10
  },
  {
    "task": "Verify the Lobby page contains all required UI elements and navigation options",
    "category": "Interactivity",
    "operation_sequence": "1. Load the application and verify landing on Lobby page 2. Take a screenshot and identify quick match button, create room option, join room option 3. Verify available rooms list section is present and visible 4. Check for online players sidebar and mini leaderboard components",
    "expected_result": "Lobby page displays: quick match button prominently visible, create/join room options accessible, rooms list area present (can be empty), online players sidebar visible, mini leaderboard section displayed",
    "criteria": "Full score 12 points; Missing quick match button deduct 4 points; Missing create/join room options deduct 3 points; Missing rooms list deduct 2 points; Missing online players sidebar deduct 2 points; Missing leaderboard deduct 1 point",
    "max_score": 12
  },
  {
    "task": "Test chessboard piece selection and valid move indicators functionality",
    "category": "Interactivity",
    "operation_sequence": "1. Start or join a game to reach the Game page with chessboard 2. Click on a white pawn (e.g., e2) during white's turn and take screenshot 3. Verify the clicked piece is highlighted and valid move squares show indicators 4. Click on an empty valid square to confirm move execution with animation",
    "expected_result": "Clicking own piece highlights it visually, valid empty squares show dot indicators, capture squares show ring indicators, move executes with smooth ~200ms animation, piece relocates correctly",
    "criteria": "Full score 12 points; No piece highlighting deduct 4 points; No valid move indicators deduct 4 points; No animation or jerky movement deduct 2 points; Incorrect move execution deduct 2 points",
    "max_score": 12
  },
  {
    "task": "Verify Game page layout with player info bars, move history, and action buttons",
    "category": "Interactivity",
    "operation_sequence": "1. Navigate to an active game and take full page screenshot 2. Verify opponent info bar at top and player info bar at bottom with avatars and timers 3. Check for move history panel displaying algebraic notation 4. Locate action buttons (resign, draw, takeback) and collapsible chat window",
    "expected_result": "Game page shows: centered 8x8 chessboard, opponent/player info bars with avatar placeholders and timer displays, captured pieces area, move history panel with algebraic notation, resign/draw/takeback buttons visible, chat window present (collapsed or expanded)",
    "criteria": "Full score 10 points; Missing or mispositioned chessboard deduct 4 points; Missing player info bars deduct 2 points; Missing move history panel deduct 2 points; Missing action buttons deduct 1 point; Missing chat feature deduct 1 point",
    "max_score": 10
  },
  {
    "task": "Test pawn promotion popup and selection functionality",
    "category": "Interactivity",
    "operation_sequence": "1. Set up or simulate a game state where a pawn can promote (pawn on 7th rank) 2. Move the pawn to the 8th rank and take screenshot of promotion popup 3. Verify popup shows Queen, Rook, Bishop, Knight options 4. Select a piece and verify pawn transforms correctly",
    "expected_result": "When pawn reaches final rank, promotion selection popup appears with 4 piece options (Q/R/B/N), clicking an option dismisses popup and transforms pawn to selected piece on the board",
    "criteria": "Full score 8 points; No promotion popup appears deduct 8 points; Popup missing piece options deduct 3 points; Selection doesn't transform pawn deduct 3 points; Popup styling issues deduct 2 points",
    "max_score": 8
  },
  {
    "task": "Verify resign and draw offer require confirmation modals",
    "category": "Interactivity",
    "operation_sequence": "1. During an active game, click the Resign button 2. Verify a confirmation modal appears asking to confirm resignation 3. Dismiss the modal and click Draw offer button 4. Verify a separate confirmation modal appears for draw offer",
    "expected_result": "Clicking resign shows confirmation modal with confirm/cancel options, clicking draw shows confirmation modal, both modals can be dismissed without action, confirming executes the respective action",
    "criteria": "Full score 8 points; Resign without confirmation deduct 4 points; Draw offer without confirmation deduct 4 points; Modal cannot be dismissed deduct 2 points; Poor modal styling deduct 1 point",
    "max_score": 8
  },
  {
    "task": "Test create room functionality with time controls and color selection",
    "category": "Interactivity",
    "operation_sequence": "1. On Lobby page, click Create Room option 2. Verify form/modal appears with time control options 3. Check for color selection (white/black/random) and take screenshot 4. Complete room creation and verify shareable room code is generated",
    "expected_result": "Create room interface shows time control settings (e.g., 5+0, 10+0, 15+10), color selection options for white/black/random, submitting generates a visible room code that can be shared",
    "criteria": "Full score 6 points; No time control options deduct 3 points; No color selection deduct 2 points; No room code generation deduct 2 points; Form submission fails deduct 2 points",
    "max_score": 6
  },
  {
    "task": "Verify Result modal displays match outcome with statistics and navigation options",
    "category": "Interactivity",
    "operation_sequence": "1. Complete a game (win/lose/draw) or trigger game end condition 2. Take screenshot of the Result modal that appears 3. Verify win/lose/draw icon or indicator, match statistics displayed 4. Check for rematch, review, and exit options in the modal",
    "expected_result": "Result modal shows clear outcome indicator (win/lose/draw icon), displays match statistics (moves, time used), shows rating changes, provides rematch/review/exit buttons that are functional",
    "criteria": "Full score 9 points; No result modal appears deduct 6 points; Missing outcome indicator deduct 2 points; Missing statistics deduct 2 points; Missing navigation options deduct 2 points",
    "max_score": 9
  },
  {
    "task": "Test check detection with warning sound and king flashing effect",
    "category": "Interactivity",
    "operation_sequence": "1. Set up or play to a position where king is in check 2. Execute a move that puts the opponent's king in check 3. Observe and record if warning sound plays (check console/audio elements) 4. Take screenshot to verify king square has flashing/highlight effect",
    "expected_result": "When king is put in check: audio warning sound plays, king piece or square shows visible flashing/pulsing effect or red highlight, check state is clearly indicated visually",
    "criteria": "Full score 8 points; No visual check indication deduct 4 points; No sound feedback deduct 2 points; Effect too subtle to notice deduct 2 points",
    "max_score": 8
  },
  {
    "task": "Verify Profile page with statistics, match history, and settings",
    "category": "Interactivity",
    "operation_sequence": "1. Navigate to Profile page from main navigation 2. Take screenshot and verify personal info section visible 3. Check for win rate statistics and rating chart visualization 4. Locate match history section and settings for board themes/sound",
    "expected_result": "Profile page displays: personal info area, win rate statistics with visual chart showing rating over time, match history list with replay functionality, settings section with board theme options and sound toggle",
    "criteria": "Full score 6 points; No profile page accessible deduct 6 points; Missing statistics/chart deduct 2 points; Missing match history deduct 2 points; Missing settings section deduct 2 points",
    "max_score": 6
  },
  {
    "task": "Evaluate whether the interface visual design meets professional design standards",
    "category": "Aesthetics",
    "operation_sequence": "1. View the webpage screenshot to assess whether the overall color scheme is harmonious 2. Check if the layout spacing is reasonable (whether element spacing follows the 8px multiple principle) 3. Check if the typography system is professional (body font size ≥14px, line height exceeds 1.5x)",
    "expected_result": "The interface follows modern design principles: harmonious and unified color scheme, reasonable and standardized layout spacing, professional and clear typography system",
    "criteria": "Deduct 5 points for each instance of crowded visual elements, deduct 6 points for jarring color combinations, deduct 5 points for chaotic text and image layout",
    "max_score": 10
  },
  {
    "task": "Verify chessboard visual design matches specified color scheme and styling",
    "category": "Aesthetics",
    "operation_sequence": "1. Take screenshot of the chessboard during gameplay 2. Verify squares use cream (#F0D9B5) and brown (#B58863) colors or close approximations 3. Check for 8px rounded corners on board and subtle inner shadows 4. Verify pieces display as high-contrast symbols at appropriate size with selection glow effects",
    "expected_result": "Chessboard displays classic cream/brown alternating squares with rounded corners, subtle shadows for depth, chess pieces are Unicode symbols or clear graphics at ~80% cell size, selected pieces show glow effect, last move highlighted in yellow",
    "criteria": "Full score 5 points; Wrong color scheme deduct 2 points; No rounded corners/shadows deduct 1 point; Pieces too small or unclear deduct 1 point; No selection/move highlighting deduct 1 point",
    "max_score": 5
  },
  {
    "task": "Verify dark theme implementation with correct primary and accent colors",
    "category": "Aesthetics",
    "operation_sequence": "1. Take full page screenshots of Lobby and Game pages 2. Verify dark gradient background (#1a1a2e to #16213e) or similar dark theme 3. Check for wood-brown (#5D4037) primary color usage and royal blue (#1565C0) interactive elements 4. Verify semi-transparent card components and gold (#FFD700) accent for achievements/highlights",
    "expected_result": "Pages use dark gradient background, cards/panels have semi-transparent dark backgrounds, primary actions use wood-brown tones, interactive buttons use royal blue, gold accents visible for important elements, overall cohesive dark theme",
    "criteria": "Full score 5 points; Light theme instead of dark deduct 5 points; Inconsistent color usage deduct 2 points; Missing gradient or flat dark deduct 1 point; No semi-transparent cards deduct 1 point",
    "max_score": 5
  }
]
```
Query:
---
[QUERY]
---
